Near-Optimal Communication Byzantine Reliable Broadcast under a Message Adversary

We address the problem of Reliable Broadcast in asynchronous message-passing systems with $n$ nodes, of which up to $t$ are malicious (faulty), in addition to a message adversary that can drop some of the messages sent by correct (non-faulty) nodes. We present a Message-Adversary-Tolerant Byzantine Reliable Broadcast (MBRB) algorithm that communicates ${\cal O}(|m|+n\kappa)$ bits per node, where $|m|$ represents the length of the application message and $\kappa=\Omega(\log n)$ is a security parameter. This communication complexity is optimal up to the parameter $\kappa$. This significantly improves upon the state-of-the-art MBRB solution (Albouy, Frey, Raynal, and Ta\"iani, TCS 2023), which incurs communication of ${\cal O}(n|m|+n^2\kappa)$ bits per node. Our solution sends at most $4n^2$ messages overall, which is asymptotically optimal. Reduced communication is achieved by employing coding techniques that replace the need for all nodes to (re-)broadcast the entire application message $m$. Instead, nodes forward authenticated fragments of the encoding of $m$ using an erasure-correcting code. Under the cryptographic assumptions of threshold signatures and vector commitments, and assuming $n > 3t+2d$, where the adversary drops at most $d$ messages per broadcast, our algorithm allows at least $\ell = n - t - (1 + \epsilon)d$ (for any arbitrarily low $\epsilon> 0$) correct nodes to reconstruct $m$, despite missing fragments caused by the malicious nodes and the message adversary.

==> reviewReports.txt <==
ITCS 2024 Paper #29 Reviews and Comments
===========================================================================
Paper #29 Towards Optimal Communication Byzantine Reliable Broadcast under
a Message Adversary


Review #29A
===========================================================================

Overall merit
-------------
3. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents  Reliable Broadcast in asynchronous message-passing systems over n parties with security against t malicious parties and a message adversary that can drop up to d messages that are sent by correct nodes where n > 3t + 2d. The paper shows that when the message is sufficiently long it is possible to achieve improved communication complexity by using standard coding and hashing ideas.

The result is nice and seems sound though the techniques are somewhat standard and the setting is a bit esoteric. Furthermore, the writeup can be improved (see below). Overall, this seems to me slightly below the bar for ITCS.

Comments for authors
--------------------
-In p.2 you say that the communication complexity per node in AFRT is O(nm+nk) and not O(nm+n^2k) as written in the abstract - please clarify and, in case that the former is true mention that you get an improvement only when m is longer than k*n.

-Isn't it true that AFRT get a better value for \ell, i.e., they do not lose the eps?
If this is indeed the case, this should be highlighted (and in any case a comparison should be made.)

-Your main results rely on PKI,  collision resistance hashing and on  n > 3t + 2d. These are high-order bits that should be mentioned in the abstract (let alone in the statement of Thm 1.1).
Also, you should mention that AFRT rely only on signatures (that can be based on one-way functions), so your protocol relies on stronger intractability assumptions (collision resistance hashing). 

-Thm 1.1.: It'll be nice to explain in a remark how the big-O constant scales with eps.

-p.4: You mention the alternative approach of using error correction - how does it affect the resiliency threshold in comparison to the MT solution?

Low-level comments:
-abstract: what's m?



Review #29B
===========================================================================

Overall merit
-------------
3. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This work presents an asynchronous reliable broadcast protocol in an adversarial setting where in addition to the "t" byzantine nodes (which is the standard adversarial model), there is also a message adversary who can drop up to a threshold "d" among n outgoing messages of each node (where n denotes the number of nodes). This protocol improves the communication complexity of the existing solution in this model. 

This model of asychronous setting with a message adversary seems to be relatively unexplored. If I understood the literature survey correctly, there is only one prior work in exactly this adversarial setting and this paper makes progress in enhancing our understanding about this setting. The paper is quite well-written. I found the arguments quite convincing and the results appear to be sound. 

In terms of the technical contribution, I did not find any of the tricks particularly novel. The design relies on commonly used tricks for communication saving such as Merkle tree and error correcting codes. However, I do appreciate that these building blocks are combined in a clean and neat way to achieve the desired result.

The problem of optimizing communicaition efficiency of asynchronous reliable broadcast is fundamental and would definitely be of great interest to the distributed computing community. 

Overall, while I do find that this work deals with an interesting problem in a relatively understudied setting and the writing well-executed, I am unsure if the technical contributions are sufficiently novel to merit acceptance to ITCS. I therefore lean towards weak reject.

Comments for authors
--------------------
While I understood that this setting deals with a more powerful adversary that can drop a bounded number of outgoing messages also from honest nodes, I was curious about the following: Does it make sense to additionally assume that each node receives a bounded number of incoming messages -- this would be a more symmetric model and allow for better thresholds and efficiency probably.  

Since this adversary model studied in this work is still relatively new (if I understand correctly, it has been introduced in [AFRT22] and is the only existing work in this setting), I would have liked to see a bit of motivation behind studying this model. It seems closely related to sender-omission and receiver omission models in the literature but with a twist and I would have liked to see a brief discussion explaining the relation between them (if any).

I think Definition 2.3 should be made more clear / formal -- I found "node p_s has previously MBRB-broadcast m." to be confusing. I was under the impression that we are talking about just one execution of single sender broadcast? Then what does "previously" refer to? I checked the definition in [AFRT22] to clarify this confusion,  which seems to be abstracted as multiple executions of broadcast (as they refer to something called sequence number); so this could probably be an artefact of simplifying that definition?


Typos:
Section 2.4 heading: should be MBRB (not MBRM)
Page 8: fragment collision resistance: ....... Pr[A outputs (x_j', \pi_j, k)] ---> should be  \pi'_j instead of  \pi_j



Review #29C
===========================================================================

Overall merit
-------------
4. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
**Summary of Contributions**: The exceptionally well-written Section 1 of this paper explains the history and challenges of *Byzantine reliable broadcast* (BRB), a distributed computing problem where $n$ asynchronous nodes agree on a message sent by a broadcaster despite some fraction of those nodes being malicious. This problem is fundamental to consensus, distributed databases, and data replication. In addition to Byzantine nodes that can fake, corrupt, or omit messages, this paper considers a *message adversary* (abstracting faulty communication links) that is capable of dropping a number of messages sent by correct (non-Byzantine) nodes. A recent algorithm (Albouy, Frey, Raynal, and Taiani 2022) guarantees reliable delivery but uses $\mathcal{O}(n|m| + n^2\kappa)$ bits of communication per node, where $|m|$ is the message being broadcast and $\kappa$ is the length of nodes' cryptographic signatures. The present paper introduces the Coded MBRB algorithm which improves this communication bound to $\mathcal{O}(|m| + n^2\kappa)$ bits per node without sacrificing any benefits of the AFRT algorithm; in particular, the Coded MBRB sends at most $4n^2$ total messages (by correct nodes), which is asymptotically optimal.

**Strengths**: This paper addresses a recent twist (message adversaries) on an already challenging problem (Byzantine reliable broadcast) and achieves a significant improvement over the state-of-the-art using a synthesis of classical distributed computing techniques, error correcting codes, cyrptographic hash functions, and Merkle trees. The exposition of the problem and techniques are top notch, and the ideas presented should be of general interest to the ITCS community.

**Weaknesses**: There aren't really substantial weaknesses to criticize, at least in my reading. See the detailed comments for errata and one point of clarification.

**Target Audience**: Distributed computing theory researchers, but should be easily accessible and appreciated by the broader ITCS community.

**Summary of recommendation**: As already discussed in the contributions and strengths, I think this paper is very well-written and tackles a challenging problem by synthesizing a range of techniques.

Comments for authors
--------------------
- Section 1.2, paragraph 2: The AFRT algorithm is cited as [ADD+22], a seemingly different paper.
- Section 1.2, last sentence: Some kind of TeX issue here causing extra spacing and a grammatically rough sentence.
- Section 2.1, Communication Means: Why is $channel_{j,i}$ inverted from $channel_{i,j}$ here? Does this carry a specific meaning?
- Section 2.4: The heading says "MBRM", but I think this should be "MBRB".
- Proof of Lemma 3.14: Up until this point, you have assumed $\kappa = \Omega(\log n)$; perhaps keep that notation instead of the $\kappa > \log n$ invocation here for consistency, since these are not identical?
- Having finished the paper, I would have liked to see a little more discussion comparing this paper's result and the $\Omega(n|m| + n^2\kappa)$ "straightforward lower bound" discussed just before Section 1.1. If I understand correctly, there's an extra $n$ factor on the $\kappa$ term that the present algorithm uses, and I'd like to understand if the authors think this necessary.


==> revisionPlan.txt <==
ITCS 2024 Paper #29 Reviews and Comments
===========================================================================
Paper #29 Towards Optimal Communication Byzantine Reliable Broadcast under
a Message Adversary


Review #29A
===========================================================================

Overall merit
-------------
3. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents  Reliable Broadcast in asynchronous message-passing systems over n parties with security against t malicious parties and a message adversary that can drop up to d messages that are sent by correct nodes where n > 3t + 2d. The paper shows that when the message is sufficiently long it is possible to achieve improved communication complexity by using standard coding and hashing ideas.

The result is nice and seems sound though the techniques are somewhat standard and the setting is a bit esoteric. Furthermore, the writeup can be improved (see below). Overall, this seems to me slightly below the bar for ITCS.

Comments for authors
--------------------
-In p.2 you say that the communication complexity per node in AFRT is O(nm+nk) and not O(nm+n^2k) as written in the abstract - please clarify and, in case that the former is true mention that you get an improvement only when m is longer than k*n.

EMS: comments were left in the document. 

-Isn't it true that AFRT get a better value for \ell, i.e., they do not lose the eps?
If this is indeed the case, this should be highlighted (and in any case a comparison should be made.)

EMS: comments were left in the document. 

-Your main results rely on PKI,  collision resistance hashing and on  n > 3t + 2d. These are high-order bits that should be mentioned in the abstract (let alone in the statement of Thm 1.1).
Also, you should mention that AFRT rely only on signatures (that can be based on one-way functions), so your protocol relies on stronger intractability assumptions (collision resistance hashing). 

EMS: comments were left in the document. 

-Thm 1.1.: It'll be nice to explain in a remark how the big-O constant scales with eps.

EMS: comments were left in the document. 

-p.4: You mention the alternative approach of using error correction - how does it affect the resiliency threshold in comparison to the MT solution?

EMS: comments were left in the document. 

Low-level comments:
-abstract: what's m?

EMS: Fixed.

Review #29B
===========================================================================

Overall merit
-------------
3. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This work presents an asynchronous reliable broadcast protocol in an adversarial setting where in addition to the "t" byzantine nodes (which is the standard adversarial model), there is also a message adversary who can drop up to a threshold "d" among n outgoing messages of each node (where n denotes the number of nodes). This protocol improves the communication complexity of the existing solution in this model. 

This model of asychronous setting with a message adversary seems to be relatively unexplored. If I understood the literature survey correctly, there is only one prior work in exactly this adversarial setting and this paper makes progress in enhancing our understanding about this setting. The paper is quite well-written. I found the arguments quite convincing and the results appear to be sound. 

In terms of the technical contribution, I did not find any of the tricks particularly novel. The design relies on commonly used tricks for communication saving such as Merkle tree and error correcting codes. However, I do appreciate that these building blocks are combined in a clean and neat way to achieve the desired result.

The problem of optimizing communicaition efficiency of asynchronous reliable broadcast is fundamental and would definitely be of great interest to the distributed computing community. 

Overall, while I do find that this work deals with an interesting problem in a relatively understudied setting and the writing well-executed, I am unsure if the technical contributions are sufficiently novel to merit acceptance to ITCS. I therefore lean towards weak reject.

Comments for authors
--------------------
While I understood that this setting deals with a more powerful adversary that can drop a bounded number of outgoing messages also from honest nodes, I was curious about the following: Does it make sense to additionally assume that each node receives a bounded number of incoming messages -- this would be a more symmetric model and allow for better thresholds and efficiency probably.  

EMS: I don't get why this comment makes sense.  I plan to check with Michel.

Since this adversary model studied in this work is still relatively new (if I understand correctly, it has been introduced in [AFRT22] and is the only existing work in this setting), I would have liked to see a bit of motivation behind studying this model. It seems closely related to sender-omission and receiver omission models in the literature but with a twist and I would have liked to see a brief discussion explaining the relation between them (if any).

EMS: I need to see how to address this. I plan to check with Michel.

I think Definition 2.3 should be made more clear / formal -- I found "node p_s has previously MBRB-broadcast m." to be confusing. I was under the impression that we are talking about just one execution of single sender broadcast? Then what does "previously" refer to? I checked the definition in [AFRT22] to clarify this confusion,  which seems to be abstracted as multiple executions of broadcast (as they refer to something called sequence number); so this could probably be an artefact of simplifying that definition?


Typos:
Section 2.4 heading: should be MBRB (not MBRM)

EMS: Fixed.

Page 8: fragment collision resistance: ....... Pr[A outputs (x_j', \pi_j, k)] ---> should be  \pi'_j instead of  \pi_j

EMS: comments were left in the document. 


Review #29C
===========================================================================

Overall merit
-------------
4. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
**Summary of Contributions**: The exceptionally well-written Section 1 of this paper explains the history and challenges of *Byzantine reliable broadcast* (BRB), a distributed computing problem where $n$ asynchronous nodes agree on a message sent by a broadcaster despite some fraction of those nodes being malicious. This problem is fundamental to consensus, distributed databases, and data replication. In addition to Byzantine nodes that can fake, corrupt, or omit messages, this paper considers a *message adversary* (abstracting faulty communication links) that is capable of dropping a number of messages sent by correct (non-Byzantine) nodes. A recent algorithm (Albouy, Frey, Raynal, and Taiani 2022) guarantees reliable delivery but uses $\mathcal{O}(n|m| + n^2\kappa)$ bits of communication per node, where $|m|$ is the message being broadcast and $\kappa$ is the length of nodes' cryptographic signatures. The present paper introduces the Coded MBRB algorithm which improves this communication bound to $\mathcal{O}(|m| + n^2\kappa)$ bits per node without sacrificing any benefits of the AFRT algorithm; in particular, the Coded MBRB sends at most $4n^2$ total messages (by correct nodes), which is asymptotically optimal.

**Strengths**: This paper addresses a recent twist (message adversaries) on an already challenging problem (Byzantine reliable broadcast) and achieves a significant improvement over the state-of-the-art using a synthesis of classical distributed computing techniques, error correcting codes, cyrptographic hash functions, and Merkle trees. The exposition of the problem and techniques are top notch, and the ideas presented should be of general interest to the ITCS community.

**Weaknesses**: There aren't really substantial weaknesses to criticize, at least in my reading. See the detailed comments for errata and one point of clarification.

**Target Audience**: Distributed computing theory researchers, but should be easily accessible and appreciated by the broader ITCS community.

**Summary of recommendation**: As already discussed in the contributions and strengths, I think this paper is very well-written and tackles a challenging problem by synthesizing a range of techniques.

Comments for authors
--------------------

- Section 1.2, paragraph 2: The AFRT algorithm is cited as [ADD+22], a seemingly different paper.

EMS: Fixed.

- Section 1.2, last sentence: Some kind of TeX issue here causing extra spacing and a grammatically rough sentence.


EMS: Fixed.


- Section 2.1, Communication Means: Why is $channel_{j,i}$ inverted from $channel_{i,j}$ here? Does this carry a specific meaning?

EMS: Fixed.

- Section 2.4: The heading says "MBRM", but I think this should be "MBRB".

EMS: Fixed.

- Proof of Lemma 3.14: Up until this point, you have assumed $\kappa = \Omega(\log n)$; perhaps keep that notation instead of the $\kappa > \log n$ invocation here for consistency, since these are not identical?

EMS: I have left a comment in the document. 

- Having finished the paper, I would have liked to see a little more discussion comparing this paper's result and the $\Omega(n|m| + n^2\kappa)$ "straightforward lower bound" discussed just before Section 1.1. If I understand correctly, there's an extra $n$ factor on the $\kappa$ term that the present algorithm uses, and I'd like to understand if the authors think this necessary.

EMS: I have left a comment in the document. 

